Efficient Mesh Optimization Using the Gradient Flow of the Mean Volume

The signed volume function for polyhedra can be generalized to a mean volume function for volume elements by averaging over the triangulations of the underlying polyhedron. If we consider these up to translation and scaling, the resulting quotient space is diffeomorphic to a sphere. The mean volume function restricted to this sphere is a quality measure for volume elements. We show that, the gradient ascent of this map regularizes the building blocks of hybrid meshes consisting of tetrahedra, hexahedra, prisms, pyramids and octahedra, that is, the optimization process converges to regular polyhedra. We show that the (normalized) gradient flow of the mean volume yields a fast and efficient optimization scheme for the finite element method known as the geometric element transformation method (GETMe). Furthermore, we shed some light on the dynamics of this method and the resulting smoothing procedure both theoretically and experimentally.

==> graph.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{366.28025bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30551271)%
    \put(0,0){\includegraphics[width=\unitlength]{graph.pdf}}%
    \put(0.07846519,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.15971445,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.24096372,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.32221298,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.40346224,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.4847115,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.56596076,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.64721003,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.72845929,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.80970855,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.89095781,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{11}}}%
    \put(0.97220707,0.02406381){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{12}}}%
    \put(0.03679218,0.0423881){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.03679218,0.09012457){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.03679218,0.13786105){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.03679218,0.18559752){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.03679218,0.23333397){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.48903158,0.00030927){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Meshes}}}%
    \put(0.00024222,0.28891852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mean ratio}}}%
  \end{picture}%
\endgroup%


==> vol.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vol.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{166.35946045bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88884631)%
    \put(0,0){\includegraphics[width=\unitlength]{vol.pdf}}%
    \put(-0.00638677,0.11398305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.76990464,0.01814595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.7754486,0.63261244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_4$}}}%
    \put(0.05415908,0.51123764){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_3$}}}%
    \put(0.2739929,0.83038856){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_5$}}}%
  \end{picture}%
\endgroup%

